Growth and characterization of high-quality single-crystalline SnTe retaining cubic symmetry down to the lowest temperature studied

SnTe, an archetypical topological crystalline insulator, often shows a transition from a highly symmetric cubic phase to a rhombohedral structure at low temperatures. In order to achieve the highly symmetric cubic phase at low temperatures suitable for quantum behaviour, we have employed the modified Bridgman method to grow a high-quality single-crystalline sample of SnTe. Analysis of the crystal structure using Laue diffraction and rocking curve measurements show a very high degree of single crystallinity of the sample. Resistivity and the specific heat data do not show the signature of structural transition down to the lowest temperature studied. The magnetic susceptibility shows diamagnetic behaviour. All these properties manifest the behaviour of a typical bulk semiconductor with conducting surface states as expected in a topological material. Detailed powder x-ray diffraction measurements show cubic structure in the whole temperature range studied.

==> justification.txt <==
SnTe is an important material studied extensively due to its applications as a thermoelectric material as well as topological crystalline insulating behavior necessary for advanced quantum technology. Various studies show a rhombohedral distortion at low temperatures from the cubic structure that is less favorable for topological properties. Extensive efforts are made to preserve the cubic structure by doping foreign elements at Sn sites. Here, we have grown high-quality SnTe crystals and discover cubic symmetry down to the lowest temperature studied. We have established the properties via various bulk properties and electronic structure measurements. These novel results provide a platform to realize topological crystalline behavior even in pristine samples (no chemical disorder) at low temperatures (quantum regime).
